Coronal and chromospheric activity of Teegarden's star

Teegarden's star is a late-type M-dwarf planet host, typically showing only rather low levels of activity. In this paper we present an extensive characterisation of this activity at photospheric, chromospheric, and coronal levels. We specifically investigated TESS observations of Teegarden's star, which showed two very large flares with an estimated flare fluence between 10$^{29}$ and 10$^{32}$\,erg comparable to the largest solar flares. We furthermore analysed nearly 300 CARMENES spectra and 11 ESPRESSO spectra covering all the usually used chromospheric lines in the optical from the \ion{Ca}{ii} H \& K lines at 3930\,\AA\, to the \ion{He}{i} infrared triplet at 10830\,\AA. These lines show different behaviour: The \ion{He}{i} infrared triplet is the only one absent in all spectra, some lines show up only during flares, and others are always present and highly variable. Specifically, the H$\alpha$ line is more or less filled in during quiescence; however, the higher Balmer lines are still observed in emission. Many chromospheric lines show a correlation with H$\alpha$ variability, which, in addition to stochastic behaviour, also shows systematic behaviour on different timescales including the rotation period. Moreover, we found several flares and also report hints of an erupting prominence, which may have led to a coronal mass ejection. Finally, we present X-ray observations of Teegarden's star (i.e. a discovery pointing obtained with the \emph{Chandra} observatory) and an extensive study with the \emph{XMM-Newton} observatory; when these two large flares were observed, one of them showed clear signatures of the Neupert effect, suggesting the production of hard X-rays in the system.

==> referee_teegarden.txt <==
We thank our referee for his/her careful reading of the manuscript and have followed most of the suggestions made as indicated below.


- All figures would benefit from larger font sizes for the text labelling axes etc.
-> We have enlarged all label sizes to at least fontsize=16

- What are the wavelengths (or energies) for the observations from Chandra and XMM-Newton? It would be helpful to state this, for example to explain lines 490-491 ("we note, however, that “soft” X-ray emission in a solar context differ from our “soft” X-ray data").

-> We have added information on the relevant energy ranges for XMM-Newton and Chandra

- Section 4.1: It would be useful to see more extended light curves for the TESS observations, e.g. to see if there is rotational modulation.

-> Unfortunately the TESS lightcurves suffer from many glitches and other reductional insufficienties (which is a known problem with TESS lightcurves), so that they can be used for a search for larger flares but are not well suited for a search for rotational modulation in this case. Nevertheless, the rotation period does not seem to be present in the TESS data. The data has been used/described also in Dreizler et al 2024 for the planet detection paper. We inserted one sentence here.

- Fig. 1 and Fig. 4: It would be helpful to label the flares with their numbers.
-> We have added flare labels here

- Section 4.2: The blackbody model has been used extensively with Kepler and TESS data to estimate flare energies. It would be good to include a reference, e.g. Shibayama et al. 2013, ApJS 209:5, and to note that an alternative model is Hydrogen recombination, which might reduce the energy substantially (see e.g. Simoes et al. 2024, MNRAS 528 (2), 2562).

-> We have added the Shibayama et al. (2013) reference.  There exists a vast amount of hydrodynamical flare modeling,
which is actually contained in a recent review on stellar flares (Kowalski 2024).
As far as the Simoes et al. 2024 modelling is concerned we note that there are 
flares without any Balmer jump and further the Lyman continuum is not considered
by these authors.

- Lines 443-446 "While the derived values do by necessity carry large uncertainties, the conclusion appears inevitable that for the observed flares the photospheric energy output is larger by some order of magnitude(s) than the coronal output": Is this consistent with previous findings? What is the interpretation? (See also the previous comment.)

-> We have added some examples from the literature with similar findings and point out
the difficulties in interpreting the stellar light curves because of the unkown
flare site on the stellar surface.

- Lines 497-499 "As is evident from Fig. 7, the agreement between these curves is very good, suggesting that indeed the Neupert effect is at work": The other information in the comparison is that the disagreement between the time integral of the U band data and the X-ray starts at about 200 seconds after the onset. Is this consistent with plausible radiative or conductive energy loss times for the coronal plasma producing the X-rays?

-> The time of the disagreement between the time integral of the U band data and the X-ray
data would be interpreted as the end of the energy input (presumably by nonthermal particles)
into the flaring plasma.

- Lines 530-534 "Although self-absorption should be symmetric from the theoretical point of view, many stars show one horn preferentially higher than the other; for example, Proxima Centauri also shows a higher red horn for most of the time (Fuhrmeister et al. 2011b)": What is the interpretation?
-> We have added now the interpretation that it is caused by mass motions as seen also in hydrodynamic flare models

- Lines 667-670 "A similar conclusion has been drawn already by Dreizler et al. (2024) based on mostly the same CARMENES data, but from radial velocity measurements and activity line indices such as differential line width": Because this is an interesting result, it would be worthwhile to provide more information on what the previous study showed (assuming it provides additional support for a cycle).
-> We have reformulated the paragraph hopefully describing now more clearly what Dreizler et al did.


- Lines 761-762 and Table 4: I assume this means planet b receives 60x the X-ray flux that the Earth does. Would this imply X-rays at ground level for an Earth-like atmosphere? Also, in Table 4 there is the symbol which I am assuming means the X-ray flux from the Sun at Earth, but this is not explained explicitly.
-> We comment now on neglibile fluxes at ground levels for an Earth-like atmosphere and explain the symbol as well in the text as in the caption of the Table.

- Fig. A.1.: I assume the vertical dashed line is the middle of the H-alpha line, but this is not explained.
-> We explain now the dashed vertical and horizontal line


- Fig A.5.: The periodogram would be easier to interpret if the horizontal axis showed the period, since this is what is referred to in the text.
-> We have changed this

Other
Abstract: "reports hints on an erupting" -> "reports hints of an erupting"
Lines 62-63: "Teegarden's star" is repeated in the same sentence.
Line 99: "characterisitcs"
Line 348: "corresoponding"
Line 587: "unprobable" -> "improbable"
Line 624: "stem from in the" seems ungrammatical.
Line 705: "We show examplarily the Hβ line in Fig. 11" -> "We show as an example the Hβ line in Fig. 11".
Lines 723-724 "We show exemplarily the middle Ca ii IRT line in Fig. A.7": as above.

-> We have corrected all these spelling and grammatical issues





